Adaptive Channel Reshaping for Improved Entanglement Distillation

Quantum communication and computation heavily rely on entanglement distillation protocols. There is a plethora of distillation protocols for Pauli channels and also for some non-Pauli channels. However, an effort to relate the effectiveness of these protocols has been missing. For most quantum channels, the gap between the existing lower and upper bounds on distillation rates is substantial, and improvements of achievable rates have been stagnant for decades. In this work, we improve the best known distillation lower bounds, for both the amplitude damping and depolarizing channels. We build on a key observation that distillation protocols reshape several uses of a very noisy channel into a better effective channel. We apply this channel processing in an adaptive and recurrent manner. For the amplitude damping channel, our suggested protocol reshapes the channel into an erasure channel, achieving rates exceeding the best known lower bound given by the channel's reverse coherent information. For the depolarizing channel, we introduce the Greedy recurrence protocol with proven performance guarantees and construct a combined protocol improving upon previously known distillation rates. Improved bounds on attainable distillation rates give insights for both practical implementations and theoretical understanding of quantum information processing.

==> figz/MacVsGreedy.txt <==
p Macchiavello Greedy
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-02 9.141568641040888066e-01 9.141568641040888066e-01
2.000000000000000042e-02 8.483594574581792003e-01 8.483594574581792003e-01
2.999999999999999889e-02 7.901581421684237272e-01 7.901581421684237272e-01
4.000000000000000083e-02 7.369078109175850599e-01 7.369078109175850599e-01
5.000000000000000278e-02 6.873530428840436413e-01 6.873530428840436413e-01
5.999999999999999778e-02 6.407550808455235725e-01 6.407550808455235725e-01
7.000000000000000666e-02 5.966263490997764096e-01 5.966263490997764096e-01
8.000000000000000167e-02 5.546208097977268769e-01 5.546208097977268769e-01
8.999999999999999667e-02 5.144801829358967016e-01 5.144801829358967016e-01
1.000000000000000056e-01 4.760044064107183948e-01 4.760044064107183948e-01
1.100000000000000006e-01 4.390340418354716778e-01 4.390340418354716778e-01
1.199999999999999956e-01 4.034391347126352612e-01 4.034391347126352612e-01
1.300000000000000044e-01 3.691118149720112873e-01 3.691118149720112873e-01
1.400000000000000133e-01 3.359611883571436142e-01 3.359611883571436142e-01
1.499999999999999944e-01 3.039096952835997900e-01 3.039096952835997900e-01
1.600000000000000033e-01 2.728904453594341306e-01 2.789350936815813142e-01
1.700000000000000122e-01 2.428452212557808687e-01 2.639949160720056476e-01
1.799999999999999933e-01 2.137229542717203890e-01 2.491226081749146337e-01
1.900000000000000022e-01 1.854785401161027636e-01 2.343416597245476518e-01
2.000000000000000111e-01 1.580719051126377173e-01 2.196743986807669635e-01
2.099999999999999922e-01 1.314672600687263604e-01 2.051420613647209623e-01
2.200000000000000011e-01 1.056324970380343592e-01 1.907648493535625822e-01
2.300000000000000100e-01 8.053869645346230233e-02 1.765619758559513752e-01
2.399999999999999911e-01 6.182507934897688018e-02 1.625517037430686262e-01
2.500000000000000000e-01 5.581152917329510604e-02 1.487513770033494775e-01
2.600000000000000089e-01 5.002069427851888600e-02 1.351774470810609141e-01
2.700000000000000178e-01 4.445468800956912936e-02 1.218454953201748847e-01
2.800000000000000266e-01 3.911481770416819909e-02 1.087702525452338975e-01
2.899999999999999800e-01 3.400160854946905620e-02 9.596561665537646502e-02
2.999999999999999889e-01 2.911483027544971985e-02 8.344466897578931008e-02
3.099999999999999978e-01 2.445352694398253424e-02 7.640457704235803504e-02
3.200000000000000067e-01 2.001604995612897217e-02 6.980668588681142317e-02
3.300000000000000155e-01 1.580009426683341711e-02 6.321359856849577408e-02
3.400000000000000244e-01 1.180273766819787094e-02 5.664704959682505259e-02
3.500000000000000333e-01 8.818355888229746642e-03 5.013081039667466321e-02
3.599999999999999867e-01 7.607141026954024506e-03 4.369045735681736931e-02
3.699999999999999956e-01 6.443582729330065741e-03 3.735306748282473527e-02
3.800000000000000044e-01 5.335497046769329538e-03 3.114684306175745029e-02
3.900000000000000133e-01 4.290594585224443563e-03 2.510067111744922544e-02
4.000000000000000222e-01 3.316055340858378459e-03 2.026069250353756956e-02
4.100000000000000311e-01 2.418090176171115366e-03 1.705533415539133707e-02
4.199999999999999845e-01 1.601533292317795006e-03 1.385513622699856458e-02
4.299999999999999933e-01 8.695121723002024452e-04 1.069907666325282253e-02
4.400000000000000022e-01 3.836229461537883677e-04 7.634573159526317036e-03
4.500000000000000111e-01 2.259059579498744403e-04 5.035863584486417396e-03
4.600000000000000200e-01 9.898068569607516040e-05 3.445193888711835933e-03
4.700000000000000289e-01 3.517466974976629965e-05 1.899316567944493587e-03
4.799999999999999822e-01 1.047865038007601966e-05 8.601451399023611654e-04
4.899999999999999911e-01 6.179132032090290743e-07 2.149643338191037042e-04
5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.100000000000000089e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.200000000000000178e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.300000000000000266e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.400000000000000355e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.500000000000000444e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.600000000000000533e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.700000000000000622e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.799999999999999600e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.899999999999999689e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.999999999999999778e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.099999999999999867e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.199999999999999956e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.300000000000000044e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.400000000000000133e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.500000000000000222e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.600000000000000311e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.700000000000000400e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.800000000000000488e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.900000000000000577e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000666e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.099999999999999645e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.199999999999999734e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.299999999999999822e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.399999999999999911e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.600000000000000089e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.700000000000000178e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.800000000000000266e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.900000000000000355e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000444e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.100000000000000533e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.200000000000000622e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.300000000000000711e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.399999999999999689e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.499999999999999778e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.599999999999999867e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.699999999999999956e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.800000000000000044e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.900000000000000133e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000222e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.100000000000000311e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.200000000000000400e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.300000000000000488e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.400000000000000577e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.500000000000000666e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.599999999999999645e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.699999999999999734e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.799999999999999822e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.899999999999999911e-01 0.000000000000000000e+00 0.000000000000000000e+00


==> figz/amp_damp.txt <==
gamma H24 H25 H26 H27 H28 H24ast RCI TripleRail
4.000000000000000222e-01 3.028421251514428203e-01 3.351788228318900442e-01 3.401676833275000811e-01 3.345737532209298037e-01 3.247722668160484272e-01 3.126466250649040379e-01 3.524968449405299076e-01 3.169925001442311929e-01
4.100000000000000311e-01 2.957075760874824377e-01 3.280326339660581403e-01 3.332562381063052248e-01 3.279672218168830922e-01 3.184798199574651045e-01 3.055896949585918954e-01 3.437658911904145631e-01 3.117092918084939934e-01
4.200000000000000400e-01 2.886437788984860253e-01 3.209393222240217169e-01 3.263868940319714085e-01 3.213956159105889054e-01 3.122171892258303050e-01 2.985953463106492123e-01 3.351884270436453761e-01 3.064260834727568494e-01
4.300000000000000488e-01 2.816507335844535831e-01 3.138988876057807742e-01 3.195596511044987986e-01 3.148589355020471325e-01 3.059843746211440840e-01 2.916635791210758777e-01 3.267595560398295351e-01 3.011428751370195944e-01
4.400000000000000577e-01 2.747284401453850000e-01 3.069113301113353121e-01 3.127745093238872287e-01 3.083571805912578290e-01 2.997813761434064417e-01 2.847943933898718916e-01 3.184746215181550877e-01 2.958596668012824504e-01
4.500000000000000666e-01 2.678768985812804426e-01 2.999766497406853860e-01 3.060314686901368653e-01 3.018903511782209947e-01 2.936081937926173779e-01 2.779877891170373649e-01 3.103291903456423251e-01 2.905764584655452509e-01
4.600000000000000755e-01 2.610961088921398554e-01 2.930948464938308851e-01 2.993305292032475418e-01 2.954584472629366854e-01 2.874648275687768373e-01 2.712437663025722423e-01 3.023190380682555523e-01 2.852932501298080514e-01
4.700000000000000844e-01 2.543860710779631829e-01 2.862659203707719757e-01 2.926716908632194247e-01 2.890614688454047898e-01 2.813512774718848752e-01 2.645623249464764681e-01 2.944401353329281212e-01 2.800100417940708519e-01
4.800000000000000933e-01 2.477467851387503972e-01 2.794898713715084915e-01 2.860549536700524031e-01 2.826994159256253636e-01 2.752675435019414918e-01 2.579434650487500980e-01 2.866886354473016096e-01 2.747268334583336524e-01
4.900000000000001021e-01 2.411782510745015540e-01 2.727666994960404878e-01 2.794803176237464770e-01 2.763722885035984067e-01 2.692136256589465759e-01 2.513871866093930763e-01 2.790608629606774471e-01 2.694436251225965084e-01
5.000000000000001110e-01 2.346804688852167087e-01 2.660964047443680203e-01 2.729477827243017574e-01 2.700800865793239747e-01 2.631895239429002942e-01 2.448934896284055140e-01 2.715533031634889127e-01 2.641604167868592534e-01
5.100000000000001199e-01 2.282534385708957780e-01 2.594789871164910333e-01 2.664573489717181332e-01 2.638228101528019565e-01 2.571952383538025355e-01 2.384623741057873003e-01 2.641625924150771132e-01 2.588772084511221094e-01
5.200000000000001288e-01 2.218971601315388176e-01 2.529144466124095825e-01 2.600090163659956044e-01 2.576004592240324076e-01 2.512307688916534110e-01 2.320938400415385183e-01 2.568855092196626888e-01 2.535940001153849099e-01
5.300000000000001377e-01 2.156116335671457440e-01 2.464027832321235567e-01 2.536027849071341711e-01 2.514130337930153836e-01 2.452961155564528095e-01 2.257878874356590848e-01 2.497189659798404460e-01 2.483107917796477382e-01
5.400000000000001465e-01 2.093968588777166684e-01 2.399439969756330671e-01 2.472386545951339443e-01 2.452605338597507734e-01 2.393912783482007589e-01 2.195445162881490830e-01 2.426600013645737741e-01 2.430275834439105109e-01
5.500000000000001554e-01 2.032528360632515074e-01 2.335380878429380580e-01 2.409166254299948129e-01 2.391429594242386880e-01 2.335162572668972591e-01 2.133637265990084297e-01 2.357057732357160651e-01 2.377443751081733392e-01
5.600000000000001643e-01 1.971795651237502889e-01 2.271850558340385295e-01 2.346366974117167770e-01 2.330603104864790165e-01 2.276710523125423102e-01 2.072455183682371804e-01 2.288535520832318815e-01 2.324611667724361397e-01
5.700000000000001732e-01 1.911770460592130405e-01 2.208849009489345372e-01 2.283988705402999198e-01 2.270125870464718421e-01 2.218556634851359677e-01 2.011898915958353351e-01 2.221007149234390798e-01 2.271779584366989402e-01
5.800000000000001821e-01 1.852452788696397068e-01 2.146376231876260254e-01 2.222031448157441580e-01 2.209997891042171370e-01 2.160700907846781482e-01 1.951968462818028660e-01 2.154447396224434819e-01 2.218947501009617407e-01
5.900000000000001910e-01 1.793842635550303155e-01 2.084432225501129943e-01 2.160495202380495472e-01 2.150219166597148734e-01 2.103143342111689074e-01 1.892663824261398009e-01 2.088831995958992938e-01 2.166115417652245689e-01
6.000000000000001998e-01 1.735940001153848666e-01 2.023016990363954715e-01 2.099379968072160596e-01 2.090789697129651348e-01 2.045883937646081896e-01 1.833985000288461120e-01 2.024137589199567211e-01 2.113283334294873972e-01
6.100000000000002087e-01 1.678744885507033602e-01 1.962130526464734293e-01 2.038685745232436397e-01 2.031709482639678099e-01 1.988922694449960782e-01 1.775931990899218271e-01 1.960341676445171988e-01 2.060451250937501699e-01
6.200000000000002176e-01 1.622257288609857961e-01 1.901772833803468954e-01 1.978412533861323985e-01 1.972978523127230099e-01 1.932259612523324899e-01 1.718504796093669462e-01 1.897422575486330532e-01 2.007619167580129982e-01
6.300000000000002265e-01 1.566477210462322023e-01 1.841943912380158421e-01 1.918560333958822806e-01 1.914596818592306238e-01 1.875894691866175079e-01 1.661703415871814138e-01 1.835359380861995016e-01 1.954787084222757987e-01
6.400000000000002354e-01 1.511404651064425231e-01 1.782643762194802972e-01 1.859129145524932858e-01 1.856564369034907347e-01 1.819827932478510490e-01 1.605527850233653409e-01 1.774131926093487355e-01 1.901955000865385992e-01
6.500000000000002442e-01 1.457039610416167863e-01 1.723872383247402329e-01 1.800118968559654142e-01 1.798881174455033150e-01 1.764059334360331688e-01 1.549978099179186164e-01 1.713720748251669201e-01 1.849122917508013997e-01
6.600000000000002531e-01 1.403382088517550197e-01 1.665629775537956769e-01 1.741529803062986936e-01 1.741547234852683645e-01 1.708588897511638116e-01 1.495054162708412959e-01 1.654107054695407308e-01 1.796290834150642279e-01
6.700000000000002620e-01 1.350432085368571400e-01 1.607915939066466016e-01 1.683361649034930685e-01 1.684562550227858835e-01 1.653416621932430330e-01 1.440756040821333239e-01 1.595272691816395083e-01 1.743458750793270562e-01
6.800000000000002709e-01 1.298189600969232582e-01 1.550730873832930068e-01 1.625614506475485666e-01 1.627927120580558995e-01 1.598542507622708331e-01 1.387083733517947837e-01 1.537200115640406928e-01 1.690626667435898289e-01
6.900000000000002798e-01 1.246654635319532772e-01 1.494074579837349481e-01 1.568288375384652156e-01 1.571640945910783294e-01 1.543966554582471840e-01 1.334037240798256196e-01 1.479872364156897824e-01 1.637794584078526572e-01
7.000000000000002887e-01 1.195827188419472664e-01 1.437947057079723701e-01 1.511383255762429878e-01 1.515704026218532563e-01 1.489688762811721134e-01 1.281616562662258596e-01 1.423273031246914400e-01 1.584962500721154577e-01
7.100000000000002975e-01 1.145707260269051841e-01 1.382348305560052726e-01 1.454899147608818832e-01 1.460116361503806803e-01 1.435709132310455660e-01 1.229821699109954897e-01 1.367386242098374005e-01 1.532130417363782582e-01
7.200000000000003064e-01 1.096294850868270443e-01 1.327278325278336557e-01 1.398836050923819019e-01 1.404877951766605459e-01 1.382027663078675972e-01 1.178652650141344960e-01 1.312196630006419173e-01 1.479298334006410587e-01
7.300000000000003153e-01 1.047589960217128607e-01 1.272737116234575749e-01 1.343193965707430437e-01 1.349988797006928809e-01 1.328644355116381792e-01 1.128109415756429201e-01 1.257689314462714369e-01 1.426466250649038869e-01
7.400000000000003242e-01 9.995925883156261960e-02 1.218724678428769748e-01 1.287972891959653088e-01 1.295448897224776852e-01 1.275559208423573399e-01 1.078191995955207066e-01 1.203849880446290488e-01 1.373634167291666874e-01
7.500000000000003331e-01 9.523027351637629312e-02 1.165241011860918413e-01 1.233172829680487109e-01 1.241258252420149588e-01 1.222772223000250513e-01 1.028900390737678971e-01 1.150664358835802314e-01 1.320802083934294879e-01
7.600000000000003419e-01 9.057204007615393682e-02 1.112286116531022440e-01 1.178793778869932363e-01 1.187416862593047295e-01 1.170283398846413137e-01 9.802346001038447776e-02 1.098119207869225900e-01 1.267970000576923162e-01
7.700000000000003508e-01 8.598455851089550905e-02 1.059859992439081133e-01 1.124835739527988709e-01 1.133924727743469418e-01 1.118092735962061407e-01 9.321946240537046235e-02 1.046201295363359263e-01 1.215137917219551028e-01
7.800000000000003597e-01 8.146782882060102371e-02 1.007962639585094772e-01 1.071298711654656566e-01 1.080781847871416512e-01 1.066200234347195325e-01 8.847804625872582318e-02 9.948978830862587053e-02 1.162305833862179311e-01
7.900000000000003686e-01 7.702185100527049466e-02 9.565940579690634937e-02 1.018182695249935654e-01 1.027988222976888022e-01 1.014605894001814890e-01 8.379921157045058799e-02 9.441966091459186305e-02 1.109473750504807316e-01
8.000000000000003775e-01 7.264662506490389415e-02 9.057542475909871604e-02 9.654876903138258359e-02 9.755438530598842251e-02 9.633097149259199632e-02 7.918295834054472904e-02 8.940854745269444237e-02 1.056641667147435459e-01
8.100000000000003864e-01 6.834215099950123606e-02 8.554432084508656331e-02 9.132136968463275273e-02 9.234487381204053991e-02 9.123116971195106839e-02 7.462928656900826019e-02 8.445528283418957116e-02 1.003809583790063464e-01
8.200000000000003952e-01 6.410842880906253427e-02 8.056609405486991893e-02 8.613607148474403119e-02 8.717028781584509889e-02 8.616118405825869131e-02 7.013819625584119533e-02 7.955873543214730947e-02 9.509775004326914694e-02
8.300000000000004041e-01 5.994545849358774714e-02 7.564074438844875514e-02 8.099287443171643286e-02 8.203062731740212721e-02 8.112101453151487895e-02 6.570968740104350669e-02 7.471780579652353982e-02 8.981454170753196131e-02
8.400000000000004130e-01 5.585324005307693018e-02 7.076827184582309971e-02 7.589177852554997161e-02 7.692589231671165262e-02 7.611066113171963132e-02 6.134376000461522205e-02 6.993142543145547396e-02 8.453133337179476181e-02
8.500000000000004219e-01 5.183177348753004177e-02 6.594867642699292487e-02 7.083278376624463357e-02 7.185608281377361961e-02 7.113012385887293454e-02 5.704041406655632057e-02 6.519855563123555520e-02 7.924812503605759006e-02
8.600000000000004308e-01 4.788105879694709577e-02 6.118195813195825838e-02 6.581589015380043262e-02 6.682119880858808370e-02 6.617940271297480248e-02 5.279964958686681614e-02 6.051818637150918612e-02 7.396491670032039056e-02
8.700000000000004396e-01 4.400109598132809219e-02 5.646811696071907943e-02 6.084109768821734099e-02 6.182124030115500324e-02 6.125849769402522821e-02 4.862146656554670876e-02 5.588933525257566703e-02 6.868170836458319106e-02
8.800000000000004485e-01 4.019188504067303797e-02 5.180715291327539496e-02 5.590840636949537951e-02 5.685620729147439212e-02 5.636740880202421172e-02 4.450586500259597761e-02 5.131104646723971818e-02 6.339850002884600544e-02
8.900000000000004574e-01 3.645342597498192616e-02 4.719906598962720495e-02 5.101781619763454817e-02 5.192609977954625727e-02 5.150613603697175996e-02 4.045284489801465044e-02 4.678238995697403535e-02 5.811529169310881288e-02
9.000000000000004663e-01 3.278571878425474984e-02 4.264385618977451636e-02 4.616932717263484698e-02 4.703091776537058483e-02 4.667467939886787293e-02 3.646240625180270645e-02 4.230246027772865958e-02 5.283208335737162725e-02
9.100000000000004752e-01 2.918876346849151940e-02 3.814152351371731531e-02 4.136293929449626899e-02 4.217066124894738866e-02 4.187303888771254368e-02 3.253454906396015256e-02 3.787037591360942201e-02 4.754887502163443469e-02
9.200000000000004841e-01 2.566256002769223138e-02 3.369206796145560873e-02 3.659865256321881422e-02 3.734533023027666182e-02 3.710121450350577221e-02 2.866927333448699919e-02 3.348527836536385749e-02 4.226566668589723519e-02
9.300000000000004929e-01 2.220710846185687884e-02 2.929548953298940009e-02 3.187646697880248958e-02 3.255492470935839738e-02 3.235920624624755854e-02 2.486657906338322899e-02 2.914633137610522784e-02 3.698245835016004956e-02
9.400000000000005018e-01 1.882240877098547566e-02 2.495178822831868246e-02 2.719638254124729163e-02 2.779944468619261269e-02 2.764701411593790611e-02 2.112646625064885583e-02 2.485272012131911623e-02 3.169925001442285700e-02
9.500000000000005107e-01 1.550846095507801489e-02 2.066096404744346277e-02 2.255839925055322034e-02 2.307889016077929387e-02 2.296463811257681495e-02 1.744893489628387279e-02 2.060365052204726766e-02 2.641604167868566444e-02
9.600000000000005196e-01 1.226526501413449481e-02 1.642301699036373755e-02 1.796251710672027574e-02 1.839326113311844438e-02 1.831207823616428157e-02 1.383398500028827638e-02 1.639834850798049803e-02 2.113283334294847535e-02
9.700000000000005285e-01 9.092820948154917149e-03 1.223794705707950507e-02 1.340873610974845434e-02 1.374255760321006596e-02 1.368933448670030771e-02 1.028161656266207528e-02 1.223605933631699560e-02 1.584962500721128278e-02
9.800000000000005373e-01 5.991128757139281037e-03 8.105754247590768805e-03 8.897056259637761352e-03 9.126779571054155146e-03 9.096406864184893373e-03 6.791829583405262563e-03 8.116047360155365098e-03 1.056641667147408849e-02
9.900000000000005462e-01 2.960188441087588211e-03 4.026438561897526143e-03 4.427477556388195040e-03 4.545927036650718005e-03 4.533295368618042026e-03 3.364624062517843420e-03 4.037594320324799924e-03 5.283208335736898527e-03


==> figz/diffH2.txt <==
gamma H24 H25 H26 H27 H28 H24ast TripleRail
4.000000000000000222e-01 -4.965471978908708728e-02 -1.731802210863986335e-02 -1.232916161302982649e-02 -1.792309171960010383e-02 -2.772457812448148040e-02 -3.985021987562586965e-02 -3.550434479629871465e-02
4.100000000000000311e-01 -4.805831510293212538e-02 -1.573325722435642282e-02 -1.050965308410933829e-02 -1.579866937353147094e-02 -2.528607123294945858e-02 -3.817619623182266775e-02 -3.205659938192056968e-02
4.200000000000000400e-01 -4.654464814515935078e-02 -1.424910481962365916e-02 -8.801533011673967621e-03 -1.379281113305647066e-02 -2.297123781781507112e-02 -3.659308073299616382e-02 -2.876234357088852667e-02
4.300000000000000488e-01 -4.510882245537595203e-02 -1.286066843404876092e-02 -7.199904935330736500e-03 -1.190062053778240259e-02 -2.077518141868545110e-02 -3.509597691875365744e-02 -2.561668090280994070e-02
4.400000000000000577e-01 -4.374618137277008767e-02 -1.156329140681977563e-02 -5.700112194267858978e-03 -1.011744092689725871e-02 -1.869324537474864600e-02 -3.368022812828319612e-02 -2.261495471687263725e-02
4.500000000000000666e-01 -4.245229176436188245e-02 -1.035254060495693906e-02 -4.297721655505459815e-03 -8.438839167421330334e-03 -1.672099655302494714e-02 -3.234140122860496014e-02 -1.975273188009707415e-02
4.600000000000000755e-01 -4.122292917611569685e-02 -9.224191574424667195e-03 -2.988508865008010496e-03 -6.860590805318866892e-03 -1.485421049947871497e-02 -3.107527176568330995e-02 -1.702578793844750082e-02
4.700000000000000844e-01 -4.005406425496493839e-02 -8.174214962156145514e-03 -1.768444469708696509e-03 -5.378666487523331430e-03 -1.308885786104324600e-02 -2.987781038645165310e-02 -1.443009353885726931e-02
4.800000000000000933e-01 -3.894185030855121243e-02 -7.198764075793118167e-03 -6.336817772492064904e-04 -3.989219521676246050e-03 -1.142109194536011785e-02 -2.874517039855151168e-02 -1.196180198896795721e-02
4.900000000000001021e-01 -3.788261188617589315e-02 -6.294163464636959304e-03 4.194546630690298983e-04 -2.688574457079040414e-03 -9.847237301730871195e-03 -2.767367635128437087e-02 -9.617237838080938683e-03
5.000000000000001110e-01 -3.687283427827220406e-02 -5.456898419120892463e-03 1.394479560812844632e-03 -1.473216584164938059e-03 -8.363779220588618557e-03 -2.665981353508339868e-02 -7.392886376629659306e-03
5.100000000000001199e-01 -3.590915384418133516e-02 -4.683605298586079879e-03 2.294756556641019962e-03 -3.397822622751567323e-04 -6.967354061274577681e-03 -2.570021830928981288e-02 -5.285383963955003761e-03
5.200000000000001288e-01 -3.498834908812387123e-02 -3.971062607253106336e-03 3.123507146332915596e-03 7.149500043697187834e-04 -5.654740328009277839e-03 -2.479166917812417048e-02 -3.291509104277778874e-03
5.300000000000001377e-01 -3.410733241269470195e-02 -3.316182747716889256e-03 3.883818927293725132e-03 1.694067813174937598e-03 -4.422850423387636454e-03 -2.393107854418136116e-02 -1.408174200192707781e-03
5.400000000000001465e-01 -3.326314248685710573e-02 -2.716004388940707059e-03 4.578653230560170151e-03 2.600532495176999248e-03 -3.268723016373015211e-03 -2.311548507642469108e-02 3.675820793367368111e-04
5.500000000000001554e-01 -3.245293717246455767e-02 -2.167685392778007092e-03 5.210852194278747795e-03 3.437186188522622921e-03 -2.189515968818805947e-03 -2.234204663670763535e-02 2.038601872457274089e-03
5.600000000000001643e-01 -3.167398695948159260e-02 -1.668496249193351932e-03 5.783145328484895487e-03 4.206758403247135014e-03 -1.182499770689571239e-03 -2.160803371499470105e-02 3.607614689204258207e-03
5.700000000000001732e-01 -3.092366886422603933e-02 -1.215813974504542649e-03 6.298155616860839912e-03 4.911872123032762216e-03 -2.450514383031121568e-04 -2.091082332760374474e-02 5.077243513259860341e-03
5.800000000000001821e-01 -3.019946075280377507e-02 -8.071164348174564296e-04 6.758405193300676128e-03 5.555049481773655096e-03 6.253511622346663579e-04 -2.024789334064061586e-02 6.450010478518258816e-03
5.900000000000001910e-01 -2.949893604086897825e-02 -4.399770457862994810e-04 7.166320642150253439e-03 6.138717063815579689e-03 1.431134615269613608e-03 -1.961681716975949286e-02 7.728342169325275179e-03
6.000000000000001998e-01 -2.881975880457185446e-02 -1.120598835612496291e-04 7.524237887259338509e-03 6.665210793008413681e-03 2.174634844651468502e-03 -1.901525889111060907e-02 8.914574509530676094e-03
6.100000000000002087e-01 -2.815967909381383860e-02 1.788850019562304716e-04 7.834406878726440926e-03 7.136780619450611152e-03 2.858101800478879406e-03 -1.844096855459537165e-02 1.001095744923297115e-02
6.200000000000002176e-01 -2.751652868764725701e-02 4.350258317138422370e-04 8.098995837499345374e-03 7.555594764089956783e-03 3.483703703699436716e-03 -1.789177793926610693e-02 1.101965920937994503e-02
6.300000000000002265e-01 -2.688821703996729928e-02 6.584531518163405650e-04 8.320095309682778995e-03 7.923743773031122206e-03 4.053531100418006350e-03 -1.736559649901808777e-02 1.194277033607629712e-02
6.400000000000002354e-01 -2.627272750290621239e-02 8.511836101315617409e-04 8.499721943144550318e-03 8.243244294141999218e-03 4.569600638502313572e-03 -1.686040758598339462e-02 1.278230747718986371e-02
6.500000000000002442e-01 -2.566811378355013384e-02 1.015163499573312755e-03 8.639822030798494090e-03 8.516042620336394808e-03 5.033858610866248640e-03 -1.637426490724830375e-02 1.354021692563447954e-02
6.600000000000002531e-01 -2.507249661778571115e-02 1.152272084254946094e-03 8.742274836757962797e-03 8.744018015727633708e-03 5.448184281623080771e-03 -1.590528919869943492e-02 1.421837794552349710e-02
6.700000000000002620e-01 -2.448406064478236832e-02 1.264324725007093253e-03 8.808895721853560179e-03 8.928985841146375169e-03 5.814393011603524730e-03 -1.545166509950618439e-02 1.481860589768754788e-02
6.800000000000002709e-01 -2.390105146711743456e-02 1.353075819252314016e-03 8.841439083507873775e-03 9.072700494015206729e-03 6.134239198230140300e-03 -1.501163821224590911e-02 1.534265517954913616e-02
6.900000000000002798e-01 -2.332177288373650514e-02 1.420221568045165750e-03 8.841601122775433197e-03 9.176858175388546979e-03 6.409419042557401580e-03 -1.458351233586416273e-02 1.579222199216287481e-02
7.000000000000002887e-01 -2.274458428274417354e-02 1.467402583280930095e-03 8.811022451551547841e-03 9.243099497161816336e-03 6.641573156480673479e-03 -1.416564685846558036e-02 1.616894694742401772e-02
7.100000000000002975e-01 -2.216789818293221637e-02 1.496206346167872070e-03 8.751290551044482724e-03 9.273011940543279819e-03 6.832289021208165503e-03 -1.375645429884191084e-02 1.647441752654085767e-02
7.200000000000003064e-01 -2.159017791381487306e-02 1.508169527191738357e-03 8.663942091739984530e-03 9.268132176018628599e-03 6.983103307225679846e-03 -1.335439798650742138e-02 1.671017039999914133e-02
7.300000000000003153e-01 -2.100993542455857621e-02 1.504780177186137990e-03 8.550465124471606781e-03 9.229948254421443954e-03 7.095504065366742275e-03 -1.295798987062851682e-02 1.687769361863244999e-02
7.400000000000003242e-01 -2.042572921306642919e-02 1.487479798247925977e-03 8.412301151336259997e-03 9.159901677848636403e-03 7.170932797728291064e-03 -1.256578844910834214e-02 1.697842868453763865e-02
7.500000000000003331e-01 -1.983616236720393833e-02 1.457665302511609862e-03 8.250847084468479475e-03 9.059389358434727368e-03 7.210786416444819880e-03 -1.217639680981233430e-02 1.701377250984925649e-02
7.600000000000003419e-01 -1.923988071076865314e-02 1.416690866179654007e-03 8.067457100070646314e-03 8.929765472382139579e-03 7.216419097718723696e-03 -1.178846077653811220e-02 1.698507927076972623e-02
7.700000000000003508e-01 -1.863557102544041721e-02 1.365869707572187064e-03 7.863444416462944675e-03 8.772343238011015565e-03 7.189144059870214432e-03 -1.140066713096546391e-02 1.689366218561917654e-02
7.800000000000003597e-01 -1.802195948802484682e-02 1.306475649883606649e-03 7.640082856839786052e-03 8.588396478515780696e-03 7.130235126093661946e-03 -1.101174204990004735e-02 1.674079507759206054e-02
7.900000000000003686e-01 -1.739780990932136839e-02 1.239744882314486318e-03 7.398608610401702368e-03 8.379161383096939142e-03 7.040928485589625918e-03 -1.062044934414127506e-02 1.652771413588886851e-02
8.000000000000003775e-01 -1.676192238779054822e-02 1.166877306404273673e-03 7.140221578688141224e-03 8.145837853293980135e-03 6.922424039897553949e-03 -1.022558911214971333e-02 1.625561926204910357e-02
8.100000000000003864e-01 -1.611313183468833510e-02 1.089038010896992148e-03 6.866086850443181566e-03 7.889590977850968745e-03 6.775886877761497229e-03 -9.825996265181310974e-03 1.592567554481677528e-02
8.200000000000003952e-01 -1.545030662308477520e-02 1.007358622722609454e-03 6.577336052596721716e-03 7.611552383697789415e-03 6.602448626111381835e-03 -9.420539176306114149e-03 1.553901461112183746e-02
8.300000000000004041e-01 -1.477234730293579268e-02 9.229385919252153236e-04 6.275068635192893041e-03 7.312821520878587389e-03 6.403208734991339135e-03 -9.008118395480033125e-03 1.509673591100842149e-02
8.400000000000004130e-01 -1.407818537837854378e-02 8.368464143676257461e-04 5.960353094094497650e-03 6.994466885256178657e-03 6.179235700264157360e-03 -8.587665426840251914e-03 1.459990794033928785e-02
8.500000000000004219e-01 -1.336678214370551343e-02 7.501207957573696739e-04 5.634228135009078375e-03 6.657527182538064414e-03 5.931568227637379342e-03 -8.158141564679234625e-03 1.404956940482203487e-02
8.600000000000004308e-01 -1.263712757456209035e-02 6.637717604490722678e-04 5.297703782291246499e-03 6.303012437078897579e-03 5.661216341465616364e-03 -7.718536784642369974e-03 1.344673032881120445e-02
8.700000000000004396e-01 -1.188823927124757485e-02 5.787817081434123989e-04 4.951762435641673954e-03 5.931905048579336204e-03 5.369162441449561174e-03 -7.267868687028958274e-03 1.279237311200752403e-02
8.800000000000004485e-01 -1.111916142656668022e-02 4.961064460356767736e-04 4.597359902255661324e-03 5.545160824234673935e-03 5.056362334784493540e-03 -6.805181464643740574e-03 1.208745356160628726e-02
8.900000000000004574e-01 -1.032896398199210919e-02 4.166760326531696035e-04 4.235426240660512820e-03 5.143709822572221924e-03 4.723746079997724612e-03 -6.329545058959384907e-03 1.133290173613477753e-02
9.000000000000004663e-01 -9.516741493473909741e-03 3.413959120458567864e-04 3.866866894906187402e-03 4.728457487641925250e-03 4.372219121139213349e-03 -5.840054025925953129e-03 1.052962307964296768e-02
9.100000000000004752e-01 -8.681612445117902616e-03 2.711476001078932940e-04 3.492563380886846980e-03 4.300285335337966641e-03 4.002662974103121662e-03 -5.335826849649269454e-03 9.678499108025012676e-03
9.200000000000004841e-01 -7.822718337671626110e-03 2.067895960917512377e-04 3.113374197854956726e-03 3.860051864912804331e-03 3.615936138141914724e-03 -4.816005030876858301e-03 8.780388320533377700e-03
9.300000000000004929e-01 -6.939222914248349000e-03 1.491581568841722494e-04 2.730135602697261743e-03 3.408593333253169544e-03 3.212874870142330697e-03 -4.279752312721998853e-03 7.836126974054821726e-03
9.400000000000005018e-01 -6.030311350333640574e-03 9.906810699956622446e-05 2.343662419928175394e-03 2.946724564873496460e-03 2.794293994618789884e-03 -3.726253870670260399e-03 6.846529893103740771e-03
9.500000000000005107e-01 -5.095189566969252765e-03 5.731352539619510855e-05 1.954748728505952687e-03 2.475239638732026209e-03 2.360987590529547292e-03 -3.154715625763394871e-03 5.812391156638396783e-03
9.600000000000005196e-01 -4.133083493846003223e-03 2.466848238323951503e-05 1.564168598739777705e-03 1.994912625137946344e-03 1.913729728183783535e-03 -2.564363507692221655e-03 4.734484834967977313e-03
9.700000000000005285e-01 -3.143238388162078456e-03 1.887720762509467742e-06 1.172676773431458735e-03 1.506498266893070356e-03 1.453275150383312106e-03 -1.954442773654920321e-03 3.613565670894287180e-03
9.800000000000005373e-01 -2.124918603016084061e-03 -1.029311256459629342e-05 7.810088994823962544e-04 1.010732210898790048e-03 9.803595040295282753e-04 -1.324217776750102535e-03 2.450369311318723389e-03
9.900000000000005462e-01 -1.077405879237211712e-03 -1.115575842727378059e-05 3.898832360633951166e-04 5.083327163259180811e-04 4.957010482932421025e-04 -6.729702578069565039e-04 1.245614015412098603e-03


==> figz/proposed_protocol_adv.txt <==
p Greedy AEPP4 ProposedProtocol
2.500000000000000000e-01 5.583731389743178120e-02 7.547454645526610606e-02 7.547454645526599504e-02
2.600000000000000089e-01 4.925248038621529018e-02 6.274370449559363294e-02 6.274370449559363294e-02
2.700000000000000178e-01 4.286661433646291736e-02 5.048850217310099642e-02 5.048850217310116295e-02
2.800000000000000266e-01 3.668722485948608392e-02 3.871328807089653018e-02 3.871328807089644691e-02
2.900000000000000355e-01 3.072117122072138065e-02 2.742110264977275919e-02 3.072117122072138065e-02
3.000000000000000444e-01 2.497463406044202888e-02 1.661370598672156848e-02 2.695688113046116816e-02
3.100000000000000533e-01 2.142720161654676839e-02 7.026217490083655481e-03 2.378336731263821363e-02
3.200000000000000622e-01 1.848629828909994707e-02 6.204823319079237794e-03 2.068225704083206246e-02
3.300000000000000711e-01 1.564984055137711577e-02 5.371025277232613360e-03 1.766766474670562054e-02
3.400000000000000799e-01 1.292787134403810059e-02 4.532224407189909023e-03 1.475388885753467494e-02
3.500000000000000888e-01 1.032992484487765816e-02 3.695817555611785859e-03 1.195506032030709681e-02
3.600000000000000977e-01 7.864811608771064139e-03 2.869083274879665607e-03 9.284760289361702543e-03
3.700000000000001066e-01 5.540401249195148377e-03 2.059059344256447804e-03 6.755620900184539264e-03
3.800000000000001155e-01 4.346889495519603262e-03 1.644476594927240251e-03 4.727942761234438067e-03
3.900000000000001243e-01 3.277055713923662447e-03 1.261011038717820432e-03 3.517916455282737564e-03
4.000000000000001332e-01 2.288790745997983187e-03 8.951714917681025292e-04 2.533750455398368299e-03
4.100000000000001421e-01 1.577673335397103676e-03 6.267219676346369190e-04 1.673529349418391779e-03
4.200000000000001510e-01 1.096860580185398922e-03 4.422541859307489308e-04 1.184497598687010624e-03
4.300000000000001599e-01 6.675746546755525817e-04 2.730231987699739552e-04 7.456508893774297124e-04
4.400000000000001688e-01 3.841330877661037818e-04 1.592530418969865462e-04 3.942949100755472063e-04
4.500000000000001776e-01 2.044306321139503411e-04 8.586086548785902832e-05 2.044306321139503411e-04
4.600000000000001865e-01 8.791632674158953071e-05 3.738592952282339220e-05 1.025389946054406368e-04
4.700000000000001954e-01 3.011961782437772828e-05 1.296080621225000998e-05 3.493853456272239200e-05
4.800000000000002043e-01 6.819845830433715524e-06 2.967996905404732139e-06 7.906373699152865526e-06

